Multiwinner Voting with Interval Preferences under Incomplete Information

In multiwinner approval elections with many candidates, voters may struggle to determine their preferences over the entire slate of candidates. It is therefore of interest to explore which (if any) fairness guarantees can be provided under reduced communication. In this paper, we consider voters with one-dimensional preferences: voters and candidates are associated with points in $\mathbb R$, and each voter's approval set forms an interval of $\mathbb R$. We put forward a probabilistic preference model, where the voter set consists of $\sigma$ different groups; each group is associated with a distribution over an interval of $\mathbb R$, so that each voter draws the endpoints of her approval interval from the distribution associated with her group. We present an algorithm for computing committees that provide Proportional Justified Representation + (PJR+), which proceeds by querying voters' preferences, and show that, in expectation, it makes $\mathcal{O}(\log( \sigma\cdot k))$ queries per voter, where $k$ is the desired committee size.

==> figures/algorithm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (16, 0) {};
		\node [style=none] (18) at (1, 0) {};
		\node [style=none] (19) at (1, -0.5) {};
		\node [style=none] (20) at (3, 0) {};
		\node [style=none] (21) at (3, -0.5) {};
		\node [style=none] (22) at (5, 0) {};
		\node [style=none] (23) at (5, -0.5) {};
		\node [style=none] (24) at (7, 0) {};
		\node [style=none] (25) at (7, -0.5) {};
		\node [style=none] (26) at (9, 0) {};
		\node [style=none] (27) at (9, -0.5) {};
		\node [style=none] (28) at (11, 0) {};
		\node [style=none] (29) at (11, -0.5) {};
		\node [style=none] (30) at (13, 0) {};
		\node [style=none] (31) at (13, -0.5) {};
		\node [style=none] (32) at (15, 0) {};
		\node [style=none] (33) at (15, -0.5) {};
		\node [style=none] (34) at (0.75, 0) {};
		\node [style=none] (35) at (1.25, -0.5) {};
		\node [style=none] (36) at (1.25, 0) {};
		\node [style=none] (37) at (0.75, -0.5) {};
		\node [style=none] (38) at (14.75, 0) {};
		\node [style=none] (39) at (15.25, 0) {};
		\node [style=none] (40) at (15.25, -0.5) {};
		\node [style=none] (41) at (14.75, -0.5) {};
		\node [style=none] (42) at (4, 0.5) {};
		\node [style=none] (43) at (4, 0) {};
		\node [style=none] (44) at (13.5, 0.5) {};
		\node [style=none] (45) at (13.5, 0) {};
		\node [style=none] (46) at (12.5, 0.5) {};
		\node [style=none] (47) at (12.5, 0) {};
		\node [style=none] (48) at (11.25, 0.5) {};
		\node [style=none] (49) at (11.25, 0) {};
		\node [style=none] (50) at (10.5, 0.5) {};
		\node [style=none] (51) at (10.5, 0) {};
		\node [style=none] (52) at (11.75, 0.5) {};
		\node [style=none] (53) at (11.75, 0) {};
		\node [style=none] (54) at (1.5, 0.5) {};
		\node [style=none] (55) at (1.5, 0) {};
		\node [style=none] (56) at (0.5, 0.5) {};
		\node [style=none] (57) at (0.5, 0) {};
		\node [style=none] (58) at (3.25, 0.5) {};
		\node [style=none] (59) at (3.25, 0) {};
		\node [style=none] (60) at (5, 0.5) {};
		\node [style=none] (61) at (5, 0) {};
		\node [style=none] (62) at (1, -1) {1};
		\node [style=none] (63) at (3, -1) {2};
		\node [style=none] (64) at (5, -1) {3};
		\node [style=none] (65) at (7, -1) {4};
		\node [style=none] (66) at (9, -1) {5};
		\node [style=none] (67) at (11, -1) {6};
		\node [style=none] (68) at (13, -1) {7};
		\node [style=none] (69) at (15, -1) {8};
		\node [style=none] (70) at (3.25, 1) {$c_2$};
		\node [style=none] (71) at (5, 1) {$c_3$};
		\node [style=none] (72) at (11.25, 1) {$c_6$};
		\node [style=none] (73) at (12.5, 1) {$c_7$};
		\node [style=none] (74) at (10.5, 1) {$c_5$};
		\node [style=none] (75) at (4, 1) {$c_4$};
		\node [style=none] (76) at (0, 0.5) {$t$};
		\node [style=none] (77) at (16, 0.5) {$t+1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1.center) to (0.center);
		\draw [style=normal] (18.center) to (19.center);
		\draw [style=normal] (20.center) to (21.center);
		\draw [style=normal] (22.center) to (23.center);
		\draw [style=normal] (24.center) to (25.center);
		\draw [style=normal] (26.center) to (27.center);
		\draw [style=normal] (28.center) to (29.center);
		\draw [style=normal] (30.center) to (31.center);
		\draw [style=normal] (32.center) to (33.center);
		\draw [style=normal] (34.center) to (35.center);
		\draw [style=normal] (37.center) to (36.center);
		\draw [style=normal] (38.center) to (40.center);
		\draw [style=normal] (41.center) to (39.center);
		\draw [style=Wcandidate] (60.center) to (61.center);
		\draw [style=Wcandidate] (58.center) to (59.center);
		\draw [style=Wcandidate] (42.center) to (43.center);
		\draw [style=Wcandidate] (50.center) to (51.center);
		\draw [style=Wcandidate] (48.center) to (49.center);
		\draw [style=Wcandidate] (46.center) to (47.center);
		\draw [style=pointerdotted] (54.center) to (55.center);
		\draw [style=pointerdotted] (56.center) to (57.center);
		\draw [style=pointerdotted] (52.center) to (53.center);
		\draw [style=pointerdotted] (44.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/algorithmexample.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (7, 0.5) {$t+1$};
		\node [style=none] (44) at (4.25, 0.5) {};
		\node [style=none] (45) at (4.25, 0) {};
		\node [style=none] (46) at (2.25, 0.5) {};
		\node [style=none] (47) at (2.25, 0) {};
		\node [style=none] (48) at (-2, 0.5) {};
		\node [style=none] (49) at (-2, 0) {};
		\node [style=none] (50) at (-4, 0.5) {};
		\node [style=none] (51) at (-4, 0) {};
		\node [style=none] (52) at (0, 0.5) {};
		\node [style=none] (53) at (0, 0) {};
		\node [style=none] (72) at (-2, 1) {$c_6$};
		\node [style=none] (73) at (2.25, 1) {$c_7$};
		\node [style=none] (74) at (-4, 1) {$c_5$};
		\node [style=none] (75) at (6.25, 0) {};
		\node [style=none] (76) at (0, 1) {$c$};
		\node [style=none] (77) at (0, -1) {};
		\node [style=none] (78) at (2.25, -1) {};
		\node [style=none] (79) at (-2, -1) {};
		\node [style=none] (80) at (0, -2) {};
		\node [style=none] (81) at (-4, -2) {};
		\node [style=none] (82) at (6.25, -2) {};
		\node [style=none] (84) at (-1, -0.5) {$d^- _0 (c)$};
		\node [style=none] (85) at (-2, -1.5) {$d^- _1 (c)$};
		\node [style=none] (86) at (1.25, -0.5) {$d^+ _0 (c)$};
		\node [style=none] (87) at (3.5, -2.5) {$d^+ _1 (c)=d^+ _2 (c)=\dots$};
		\node [style=none] (88) at (6.25, 0.25) {};
		\node [style=none] (89) at (-5.75, 0) {};
		\node [style=none] (90) at (-4.5, 0) {};
		\node [style=none] (91) at (0, -3.25) {};
		\node [style=none] (93) at (-5.75, -3.25) {};
		\node [style=none] (95) at (-4.5, -3.25) {};
		\node [style=none] (96) at (-3, -2.75) {$d^- _2 (c)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Wcandidate] (50.center) to (51.center);
		\draw [style=Wcandidate] (48.center) to (49.center);
		\draw [style=Wcandidate] (46.center) to (47.center);
		\draw [style=pointer] (52.center) to (53.center);
		\draw [style=pointerdotted] (44.center) to (45.center);
		\draw [style=measure] (79.center) to (77.center);
		\draw [style=measure, in=180, out=0] (77.center) to (78.center);
		\draw [style=measure] (81.center) to (80.center);
		\draw [style=measure] (82.center) to (80.center);
		\draw [style=normal] (88.center) to (75.center);
		\draw [style=dotted] (47.center) to (78.center);
		\draw [style=dotted] (49.center) to (79.center);
		\draw [style=dotted] (51.center) to (81.center);
		\draw [style=normal] (75.center) to (51.center);
		\draw [style=dotted] (90.center) to (89.center);
		\draw [style=normal] (90.center) to (51.center);
		\draw [style=dotted measure] (95.center) to (93.center);
		\draw [style=measuresingle] (95.center) to (91.center);
		\draw [style=dotted] (53.center) to (91.center);
		\draw [style=dotted] (75.center) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/distintuiti.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 0) {};
		\node [style=none] (1) at (8.5, 0) {};
		\node [style=none] (2) at (0, 0) {};
		\node [style=none] (3) at (0, 1.5) {};
		\node [style=none] (4) at (1, 0) {};
		\node [style=none] (5) at (1, -0.5) {};
		\node [style=none] (6) at (-2, 0) {};
		\node [style=none] (7) at (-2, -0.5) {};
		\node [style=none] (8) at (4, 0) {};
		\node [style=none] (9) at (4, -0.5) {};
		\node [style=none] (10) at (0, 0.5) {};
		\node [style=none] (11) at (1, 0.5) {};
		\node [style=none] (12) at (-2, 0.5) {};
		\node [style=none] (13) at (0.5, 1) {$\varepsilon$};
		\node [style=none] (14) at (-2, 1) {$\frac{1}{k_t+2}-\varepsilon$};
		\node [style=none] (15) at (7, 0) {};
		\node [style=none] (16) at (7, -0.5) {};
		\node [style=none] (17) at (8, 0.5) {};
		\node [style=none] (18) at (4, -1) {$\mu^+_{r}$};
		\node [style=none] (19) at (4, 3.25) {$\leq 2(\mu^+_{r}-\mu^+_1+\varepsilon)=2(r-1)/(k_t+2)+2\varepsilon$};
		\node [style=none] (20) at (1, -1) {$\mu^+_1$};
		\node [style=none] (21) at (2.75, -0.5) {$\dots$};
		\node [style=none] (22) at (5.5, -0.5) {$\dots$};
		\node [style=none] (23) at (8, 0) {};
		\node [style=none] (24) at (0, 2) {$c\not\in \W$};
		\node [style=none] (25) at (0, 2.75) {};
		\node [style=none] (26) at (8, 2.75) {};
		\node [style=none] (27) at (8, 1) {$c'$, cand. selected for $\mu^+_r$};
		\node [style=none] (28) at (-2, -1) {$\mu^-_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1.center) to (0.center);
		\draw [style=pointer] (3.center) to (2.center);
		\draw [style=normal] (5.center) to (4.center);
		\draw [style=normal] (7.center) to (6.center);
		\draw [style=normal] (9.center) to (8.center);
		\draw [style=measure] (11.center) to (10.center);
		\draw [style=measure] (12.center) to (10.center);
		\draw [style=normal] (15.center) to (16.center);
		\draw [style=Wcandidate] (17.center) to (23.center);
		\draw [style=probspace] (25.center) to (26.center);
		\draw [style=dotted] (11.center) to (4.center);
		\draw [style=dotted] (12.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/querying_example_nonscale.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (13.75, 0) {};
		\node [style=none] (2) at (0.5, 0.5) {};
		\node [style=none] (3) at (0.5, 0) {};
		\node [style=none] (4) at (6.25, 0.5) {};
		\node [style=none] (5) at (6.25, 0) {};
		\node [style=none] (6) at (7.75, 0) {};
		\node [style=none] (7) at (7.75, 0.5) {};
		\node [style=none] (8) at (9.25, 0.5) {};
		\node [style=none] (9) at (9.25, 0) {};
		\node [style=none] (10) at (11, 0.5) {};
		\node [style=none] (11) at (11, 0) {};
		\node [style=none] (14) at (8.25, 0.75) {};
		\node [style=none] (15) at (3.75, 0.75) {};
		\node [style=none] (16) at (-0.5, 0) {7.0};
		\node [style=none] (17) at (14.5, 0) {8.0};
		\node [style=none] (18) at (0.5, -0.5) {7.05};
		\node [style=none] (19) at (6.25, -0.5) {7.2};
		\node [style=none] (20) at (7.75, -0.5) {7.3};
		\node [style=none] (21) at (9.25, -0.5) {7.4};
		\node [style=none] (22) at (11, -0.5) {7.6};
		\node [style=none] (26) at (13, 0.5) {};
		\node [style=none] (27) at (13, 0) {};
		\node [style=none] (29) at (13, -0.5) {7.8};
		\node [style=none] (33) at (6.25, 1.25) {$v$'s approval};
		\node [style=none] (34) at (4.25, 0.5) {};
		\node [style=none] (35) at (4.25, 0) {};
		\node [style=none] (36) at (4.25, -0.5) {7.15};
		\node [style=none] (37) at (2.25, 0) {};
		\node [style=none] (38) at (2.25, 0.5) {};
		\node [style=none] (39) at (2.25, -0.5) {7.1};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (0.center) to (1.center);
		\draw [style=pointer] (2.center) to (3.center);
		\draw [style=pointer] (4.center) to (5.center);
		\draw [style=pointer] (7.center) to (6.center);
		\draw [style=pointer] (8.center) to (9.center);
		\draw [style=pointer] (10.center) to (11.center);
		\draw [style=measuredotted] (15.center) to (14.center);
		\draw [style=pointer] (26.center) to (27.center);
		\draw [style=pointer] (34.center) to (35.center);
		\draw [style=pointer] (38.center) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/querylimssmallcol.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-9.5, 0) {};
		\node [style=none] (1) at (6.5, 0) {};
		\node [style=none] (2) at (-9, 0) {};
		\node [style=none] (3) at (6, 0) {};
		\node [style=none] (5) at (-1.75, 0) {};
		\node [style=none] (6) at (-9, 0.5) {};
		\node [style=none] (7) at (-1.75, 0.5) {};
		\node [style=none] (9) at (6, 0.5) {};
		\node [style=none] (16) at (3, 0.5) {};
		\node [style=none] (17) at (3, 0) {};
		\node [style=none] (18) at (-6, 0.5) {};
		\node [style=none] (19) at (-6, 0) {};
		\node [style=none] (26) at (-9, 1.25) {$\lefty{c}{S}$};
		\node [style=none] (27) at (-1.75, 0.75) {$c$};
		\node [style=none] (29) at (6, 1.25) {$\righty{c}{S}$};
		\node [style=none] (32) at (-6, -0.25) {};
		\node [style=none] (33) at (3, -0.25) {};
		\node [style=none] (39) at (-1.25, -1) {$\leq 1/15 k$};
		\node [style=none] (42) at (-9, 4.5) {};
		\node [style=none] (43) at (-1.75, 4.5) {};
		\node [style=none] (44) at (-1.75, 4.5) {};
		\node [style=none] (45) at (6, 4.5) {};
		\node [style=none] (46) at (-5, 5.25) {$\delta^-$};
		\node [style=none] (47) at (2.75, 5.25) {$\delta^+$};
		\node [style=none] (48) at (-6, 1) {$\righty{\left(q_r\right)}{C}$};
		\node [style=none] (49) at (3, 1) {$\lefty{\left(q_{r+1}\right)}{C}$};
		\node [style=none] (50) at (-6, 3.25) {};
		\node [style=none] (51) at (6, 3.25) {};
		\node [style=none] (52) at (3, 2) {};
		\node [style=none] (53) at (-9, 2) {};
		\node [style=none] (54) at (0.25, 3.75) {$\leq \delta^+ + 1/15 k$};
		\node [style=none] (55) at (-3.25, 2.5) {$\leq \delta^- + 1/15 k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal, in=180, out=0] (0.center) to (1.center);
		\draw [style=pointer] (7.center) to (5.center);
		\draw [style=pointer] (16.center) to (17.center);
		\draw [style=pointer] (18.center) to (19.center);
		\draw [style=measure] (32.center) to (33.center);
		\draw [style=probspace] (43.center) to (42.center);
		\draw [style=probspace] (44.center) to (45.center);
		\draw [style=Wcandidate] (6.center) to (2.center);
		\draw [style=Wcandidate] (9.center) to (3.center);
		\draw [style=probspace] (51.center) to (50.center);
		\draw [style=probspace] (52.center) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

